Mode-locking induced by coherent driving in fiber lasers

The generation of stable short optical pulses in mode-locked lasers is of tremendous importance for many applications. Mode-locking is a broad concept that encompasses different processes enabling short pulse formation. It typically requires an intracavity mechanism that discriminates between single and collective mode lasing, which can be complex and sometimes adds noise. Moreover, known mode-locking schemes do not guarantee phase stability of the carrier wave. Here we theoretically propose that injecting a detuned signal seamlessly leads to mode-locking in fiber lasers. We show that phase-locked pulses, akin to cavity solitons, exist in a wide range of parameters. In that regime the laser behaves as a passive resonator due to the non-instantaneous gain saturation.

==> Theory Active Cavity Solitons II(1)/test.pdf_tex <==
%% Creator: Inkscape 1.0.2 (1.0.2+r75+1), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'test.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{227.41822491bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.47132947)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{test.pdf}}%
    \put(0.6063808,0.115){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\mathrm{I_{out}}$\end{tabular}}}}%
    \put(0.77211775,0.22616519){\color[rgb]{0.58,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\mathrm{ACS}$\end{tabular}}}}%
    \put(0.88131238,0.31867235){\color[rgb]{0.36,0.53,0.298}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\mathrm{gain}$\\\end{tabular}}}}%
    \put(0.90152426,0.28){\color[rgb]{0.36,0.53,0.298}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\mathrm{\tau_g}$\end{tabular}}}}%
    \put(0.35254934,0.40952389){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\mathrm{I_{max}}$\end{tabular}}}}%
    \put(0.17978477,0.3051948){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\mathrm{I_0}$\end{tabular}}}}%
    \put(0.25,0.00707949){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\mathrm{Time}$\end{tabular}}}}%
    \put(0.03051639,0.10727528){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\mathrm{I_{out}}$\end{tabular}}}}}%
    \put(0.03051639,0.32493598){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\mathrm{I_{out}}$\end{tabular}}}}}%
    \put(0.35932809,0.19){\color[rgb]{0.42,0.55,0.686}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\mathrm{t_R\ll \tau_g}$\end{tabular}}}}%
    \put(0.84,0.36){\color[rgb]{0,0,0}\rotatebox{0}{\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\mathrm{S}$\end{tabular}}}}}
    \put(0,0){\includegraphics[width=\unitlength,page=2]{test.pdf}}
  \end{picture}%
\endgroup%

